Geometric Constellation Shaping for Phase-noise Channels Using a Differentiable Blind Phase Search

We perform geometric constellation shaping with optimized bit labeling using a binary autoencoder including a differential blind phase search (BPS). Our approach enables full end-to-end training of optical coherent transceivers taking into account the digital signal processing.

==> data/bmi_new_15dB.txt <==
linewidth mean stddev
50000.0 4.385495608585586 0.06333340841474394
111111.11111111111 4.277823667091976 0.08790011251783254
172222.22222222222 4.146018120584577 0.09989384045486403
233333.3333333333 3.993736244312369 0.128673750733255
294444.44444444444 3.751815932482484 0.15336111096066418
355555.55555555556 3.5834326355212145 0.14969192363198666
416666.6666666666 3.385530805604435 0.18573060466879646
477777.77777777775 3.1893787111707623 0.20293372184056013
538888.8888888889 2.9620719473871118 0.19910430059385348
600000.0 2.735797203237036 0.22047993968194987


==> data/bmi_new_17dB.txt <==
linewidth mean stddev
50000.0 5.223699122767628 0.004534470323973919
111111.11111111111 5.21442786465272 0.0041960600365491514
172222.22222222222 5.2018020534422975 0.005553494489520496
233333.3333333333 5.185469630456144 0.009227289475714323
294444.44444444444 5.167752170139432 0.01320020490349739
355555.55555555556 5.147268735384185 0.015193496487937854
416666.6666666666 5.1198580271400616 0.023058550522461713
477777.77777777775 5.088810075443984 0.026572960289679964
538888.8888888889 5.05097639931267 0.0312974792390293
600000.0 5.015787587476952 0.04048698203780261


==> data/bmi_new_20dB.txt <==
linewidth mean stddev
50000.0 5.667023961097962 0.0018964878615304033
111111.11111111111 5.660814669649413 0.001937232287687552
172222.22222222222 5.6548493810808464 0.001932758032153474
233333.3333333333 5.647276387713147 0.00239910937438
294444.44444444444 5.640935895707346 0.0020954032888020934
355555.55555555556 5.632128186865616 0.003223560584074884
416666.6666666666 5.623357644604124 0.0032745907992553745
477777.77777777775 5.6132601521896195 0.004011580079376336
538888.8888888889 5.602992548048203 0.004880512048466969
600000.0 5.591602730283808 0.0058134402566528765


==> data/bmi_old_15dB.txt <==
linewidth mean stddev
50000.0 4.552710003188483 0.03116365927655073
111111.11111111111 4.499457942082564 0.04494676981151278
172222.22222222222 4.4136674711055885 0.053495594327667526
233333.3333333333 4.293984425342774 0.07526156495034292
294444.44444444444 4.12531954721668 0.09296632911665943
355555.55555555556 3.9319982341470863 0.13291234187434608
416666.6666666666 3.7167827064633814 0.16508525368256483
477777.77777777775 3.489060810352328 0.15571984304748382
538888.8888888889 3.2805264097931026 0.17552786936188394
600000.0 2.9994541760262567 0.18738608078687907


==> data/bmi_old_17dB.txt <==
linewidth mean stddev
50000.0 5.162654019708149 0.011249195803593846
111111.11111111111 5.15380789381162 0.011850988526748618
172222.22222222222 5.140780130442178 0.03090947242444064
233333.3333333333 5.130493663237651 0.048585666254531416
294444.44444444444 5.104211118956768 0.07805414579523456
355555.55555555556 5.079128492761928 0.07842585189469925
416666.6666666666 5.0458591238872135 0.09787319056830497
477777.77777777775 4.981197721977254 0.12918570942630367
538888.8888888889 4.9355889820849566 0.1787846898327871
600000.0 4.847545743893602 0.20514064818763078


==> data/bmi_old_20dB.txt <==
linewidth mean stddev
50000.0 5.566900753927845 0.00602963630560768
111111.11111111111 5.561582855577391 0.005167710513315101
172222.22222222222 5.555822076706695 0.00649528627699354
233333.3333333333 5.548176014621527 0.0065751402768709334
294444.44444444444 5.541279023861286 0.0077852597923193925
355555.55555555556 5.535868431245617 0.012338633834782536
416666.6666666666 5.52772838251793 0.00918858338032473
477777.77777777775 5.516937034344458 0.016168974041673247
538888.8888888889 5.5062689477215985 0.020648705520630303
600000.0 5.501735948118822 0.020826462990472187


==> data/constellation.txt <==
real	imag	label
0.9591091275215149	-1.095937728881836	0
-1.3422880172729492	0.2610895335674286	1
0.45669618248939514	-0.01177646778523922	2
-0.23429907858371735	-1.1310445070266724	3
0.7155587077140808	-0.8495891094207764	4
-1.4919841289520264	-0.7540427446365356	5
0.37988826632499695	-0.7893879413604736	6
0.059643689543008804	-0.9875383377075195	7
0.8250911831855774	-0.19080151617527008	8
-1.1125528812408447	0.5808587074279785	9
0.5296317934989929	-0.2120942771434784	A
-0.5573437213897705	-0.9636868238449097	B
0.8491176962852478	-0.5217239856719971	C
-1.2533116340637207	-0.3104044198989868	D
0.5218634605407715	-0.4779982566833496	E
-0.4247192144393921	-0.7089195251464844	F
0.49706974625587463	-1.3260806798934937	10
0.052876066416502	-1.5336276292800903	11
0.547772228717804	0.17509053647518158	12
-1.0308252573013306	-1.1430432796478271	13
1.5299557447433472	0.021209795027971268	14
-0.9430546760559082	0.047369472682476044	15
1.3627887964248657	0.5601629614830017	16
-0.801210880279541	-0.23533181846141815	17
1.0353938341140747	0.04833018407225609	18
-0.5347837805747986	-1.5859665870666504	19
0.7741076946258545	0.2958773076534271	1A
-0.8716104626655579	-0.7238776087760925	1B
1.2349998950958252	-0.39415016770362854	1C
-1.7202417850494385	-0.20062905550003052	1D
0.9728411436080933	0.5913998484611511	1E
-0.6259778141975403	-0.48532405495643616	1F
0.00902889296412468	0.3740759789943695	20
-0.9472002387046814	1.1106376647949219	21
0.18920449912548065	0.04527640342712402	22
-0.027598656713962555	0.015941383317112923	23
-0.10635717213153839	1.221476674079895	24
-0.49818360805511475	1.1739387512207031	25
0.18585629761219025	-0.6354962587356567	26
-0.034781523048877716	-0.6991620063781738	27
-0.08490943163633347	0.6247089505195618	28
-0.7880034446716309	0.7469747066497803	29
0.20028312504291534	-0.2366141527891159	2A
-0.052190475165843964	-0.2313326895236969	2B
-0.1302763670682907	0.8659177422523499	2C
-0.4639001786708832	0.8095489740371704	2D
0.22657917439937592	-0.43920522928237915	2E
-0.17139026522636414	-0.5025676488876343	2F
0.15688951313495636	0.38607677817344666	30
-0.32075443863868713	0.23205125331878662	31
0.33635959029197693	0.2796250879764557	32
-0.24812747538089752	0.03798989579081535	33
0.30897918343544006	1.2523698806762695	34
-0.6551066637039185	0.1523936539888382	35
0.726463794708252	1.1677708625793457	36
-0.5636837482452393	-0.07641686499118805	37
0.22255484759807587	0.642344057559967	38
-0.42102453112602234	0.42085298895835876	39
0.5173850655555725	0.5340191125869751	3A
-0.24383336305618286	-0.18020129203796387	3B
0.24402806162834167	0.9069056510925293	3C
-0.6385798454284668	0.40110301971435547	3D
0.642310380935669	0.790600597858429	3E
-0.40412673354148865	-0.30048325657844543	3F


==> data/constellation_17_600.txt <==
real	imag	label
-0.39638757705688477	0.21873719990253448	0
-0.43456926941871643	-0.036216508597135544	1
0.7033845782279968	0.593364953994751	2
0.34940996766090393	0.9101191759109497	3
-0.03376650810241699	0.09896567463874817	4
-0.20306530594825745	-0.061574842780828476	5
0.29214251041412354	0.13488413393497467	6
0.33698123693466187	0.6720829606056213	7
-0.6932216882705688	0.29424944519996643	8
-0.7097877264022827	0.0357062853872776	9
0.9970024228096008	0.7886996269226074	A
0.65619295835495	1.0731048583984375	B
-0.9978091716766357	0.371650367975235	C
-1.365891456604004	0.25983351469039917	D
1.6506850719451904	-0.15309584140777588	E
0.2544141411781311	1.3769948482513428	F
-0.6392427086830139	-0.5369005799293518	10
-0.4877915680408478	-0.3041633367538452	11
0.6252536773681641	-0.1747666448354721	12
0.5485740303993225	-0.43854936957359314	13
0.08407647162675858	-0.09616781771183014	14
-0.03251100704073906	-0.24908480048179626	15
0.33628401160240173	-0.10796217620372772	16
0.26700249314308167	-0.3553287386894226	17
-0.9177092909812927	-0.5953288078308105	18
-0.8210251927375793	-0.19888454675674438	19
0.9703774452209473	-0.3276793956756592	1A
0.8419213891029358	-0.6435618996620178	1B
-1.2902545928955078	-0.4145601987838745	1C
-1.128817081451416	-0.0863269716501236	1D
1.3261756896972656	-0.5226452946662903	1E
1.1653921604156494	-1.0316355228424072	1F
-0.3310201168060303	0.43608349561691284	20
-0.19452212750911713	0.6669373512268066	21
0.6712614893913269	0.3033476173877716	22
0.00841219536960125	0.9025660157203674	23
-0.045698583126068115	0.3030550479888916	24
0.012753590941429138	0.49227598309516907	25
0.36026740074157715	0.29907119274139404	26
0.22286051511764526	0.5235503315925598	27
-0.6046743988990784	0.5911200642585754	28
-0.45455408096313477	0.8665130138397217	29
1.063026785850525	0.3435688614845276	2A
-0.23008601367473602	1.1663047075271606	2B
-0.9849010109901428	0.7436761260032654	2C
-0.7628268599510193	1.1216812133789062	2D
1.451480507850647	0.34598955512046814	2E
-1.2824262380599976	-1.1011829376220703	2F
-0.43560725450515747	-0.7158657908439636	30
-0.304927796125412	-0.4749496877193451	31
0.7288239002227783	0.05338863283395767	32
0.4302408993244171	-0.6907224655151367	33
-0.17700965702533722	-0.8307867646217346	34
-0.08728988468647003	-0.5072861313819885	35
0.0931597426533699	-0.9012244939804077	36
0.16810254752635956	-0.6053013205528259	37
-0.6791368126869202	-0.9841234683990479	38
-0.6278052926063538	-1.4816948175430298	39
1.0481246709823608	0.0042901430279016495	3A
0.6234149932861328	-0.9329208135604858	3B
-0.28191959857940674	-1.148586630821228	3C
0.7851590514183044	1.6142680644989014	3D
0.13701581954956055	-1.2562475204467773	3E
0.6346188187599182	-1.3495882749557495	3F


==> data/constellation_20_300.txt <==
real	imag	label
0.2804815471172333	0.1886695921421051	0
-0.4898228347301483	1.3516452312469482	1
0.22338689863681793	0.4085935652256012	2
0.8559982776641846	-1.2436443567276	3
0.1474362462759018	0.9638103246688843	4
-1.2999424934387207	0.33160585165023804	5
0.19260376691818237	0.6612977385520935	6
-1.1735928058624268	-0.03358922526240349	7
0.8772536516189575	1.2575136423110962	8
-1.041387677192688	0.8726263046264648	9
0.5052883625030518	0.42537087202072144	A
-0.7823147177696228	-0.042052749544382095	B
0.4860861301422119	1.0594193935394287	C
-1.0052968263626099	0.5215224623680115	D
0.4864368140697479	0.7234490513801575	E
-0.908459484577179	0.21832677721977234	F
0.511999785900116	-0.30592864751815796	10
-0.9648624658584595	-0.7628924250602722	11
0.6696088910102844	-0.5343561172485352	12
-0.8052967190742493	-1.104872465133667	13
0.3663147985935211	-0.09079750627279282	14
-1.0291836261749268	-0.41597306728363037	15
0.8622738122940063	-0.7922607064247131	16
0.35089123249053955	-1.310472011566162	17
0.7735365629196167	-0.1613243967294693	18
-0.6149775385856628	-0.6961976289749146	19
0.9694226980209351	-0.3665393590927124	1A
-0.4779600501060486	-0.9776889681816101	1B
0.6129160523414612	0.06262395530939102	1C
-0.6919641494750977	-0.40295594930648804	1D
1.2378798723220825	-0.6022995114326477	1E
-0.35517632961273193	-1.3315949440002441	1F
-0.25698351860046387	1.0431710481643677	20
-0.028423337265849113	1.351246953010559	21
-0.03031727485358715	0.2293948382139206	22
-0.2672005891799927	0.12166349589824677	23
-0.14630691707134247	0.779465913772583	24
-0.4145089387893677	0.6665284633636475	25
-0.0922221690416336	0.5045617818832397	26
-0.3532850742340088	0.39207056164741516	27
0.44315049052238464	1.471085786819458	28
-0.6713969111442566	0.9334475994110107	29
0.7840861678123474	0.4483003616333008	2A
-0.519698441028595	0.034884192049503326	2B
1.2650659084320068	0.8515672087669373	2C
-0.69796222448349	0.5917890667915344	2D
0.8389995694160461	0.7802244424819946	2E
-0.62349534034729	0.3040999472141266	2F
0.21448597311973572	-0.3836519420146942	30
-0.05117378383874893	-0.46750733256340027	31
0.35802555084228516	-0.6329717636108398	32
0.07721693813800812	-0.7262799739837646	33
0.08562643080949783	-0.11469945311546326	34
-0.15339688956737518	-0.21104538440704346	35
0.5344787836074829	-0.9152745008468628	36
0.21603016555309296	-0.997657299041748	37
0.9725565314292908	0.10560281574726105	38
-0.3226732313632965	-0.5804126858711243	39
1.2530256509780884	-0.11882825940847397	3A
-0.18845197558403015	-0.8442516326904297	3B
1.188352108001709	0.409633994102478	3C
-0.412261039018631	-0.31401777267456055	3D
1.5110267400741577	0.20285075902938843	3E
-0.06201445683836937	-1.1434299945831299	3F

